Finding small patterns in permutations in linear time

Given two permutations $\sigma$ and $\pi$, the \textsc{Permutation Pattern} problem asks if $\sigma$ is a subpattern of $\pi$. We show that the problem can be solved in time $2^{O(\ell^2\log \ell)}\cdot n$, where $\ell=|\sigma|$ and $n=|\pi|$. In other words, the problem is fixed-parameter tractable parameterized by the size of the subpattern to be found. We introduce a novel type of decompositions for permutations and a corresponding width measure. We present a linear-time algorithm that either finds $\sigma$ as a subpattern of $\pi$, or finds a decomposition of $\pi$ whose width is bounded by a function of $|\sigma|$. Then we show how to solve the \textsc{Permutation Pattern} problem in linear time if a bounded-width decomposition is given in the input.

==> conn1.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'conn1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{424.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.86389241)%
    \put(0,0){\includegraphics[width=\unitlength]{conn1.pdf}}%
    \put(0.43543182,0.39216513){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$j$}}}%
    \put(0.45291902,0.00475591){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\normalsize (a)}}}}%
  \end{picture}%
\endgroup%


==> conn2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'conn2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{424.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.86389241)%
    \put(0,0){\includegraphics[width=\unitlength]{conn2.pdf}}%
    \put(0.2605596,0.42310404){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$j_1$}}}%
    \put(0.64057034,0.34508415){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$j_2$}}}%
    \put(0.45291902,0.00475591){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\normalsize (b)}}}}%
  \end{picture}%
\endgroup%


==> grid.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'grid.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{500.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48518669)%
    \put(0,0){\includegraphics[width=\unitlength]{grid.pdf}}%
    \put(0.23699225,0.00403417){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(a)$}}}%
    \put(0.78012329,0.00403417){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(b)$}}}%
    \put(0.62450353,0.03234015){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$R_{4,1}$}}}%
    \put(0.04415791,0.40111315){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$p_{5,1}$}}}%
    \put(0.36478778,0.46478271){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$p_{5,5}$}}}%
    \put(0.10805568,0.08162433){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$p_{1,1}$}}}%
    \put(0.42754449,0.1455221){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$p_{1,5}$}}}%
    \put(0.7938326,0.06428903){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$R_{3,3}$}}}%
    \put(0.87689969,0.08345836){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$R_{3,4}$}}}%
    \put(0.95357701,0.0994328){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$R_{3,5}$}}}%
    \put(0.70757062,0.05150948){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$R_{4,2}$}}}%
  \end{picture}%
\endgroup%


==> merge.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'merge.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{548.625bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52437664)%
    \put(0,0){\includegraphics[width=\unitlength]{merge.pdf}}%
    \put(0.0038538,0.36262482){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.03255175,0.33420928){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.06142245,0.48091812){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.09235536,0.51185101){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.11916388,0.39401286){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.14906567,0.45410957){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.17896748,0.30533854){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{7}}}%
    \put(0.26632815,0.36262482){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.2950261,0.33420928){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.38163822,0.39401286){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.41154004,0.45410957){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.44144185,0.30533854){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{7}}}%
    \put(0.33930302,0.48212612){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{9}}}%
    \put(0.64411259,0.39401286){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.6740144,0.45410957){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.70391622,0.30533854){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{7}}}%
    \put(0.54344971,0.33630703){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.20739331,0.42494575){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8}}}%
    \put(0.46986767,0.42494575){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8}}}%
    \put(0.60177735,0.48212612){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{9}}}%
    \put(0.73234204,0.42494575){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8}}}%
    \put(0.90658696,0.39401286){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.80592408,0.33630703){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.86425172,0.48212612){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{9}}}%
    \put(0.95174317,0.35963809){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{11}}}%
    \put(0.99481641,0.42494575){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8}}}%
    \put(0.01850098,0.07383266){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.07682861,0.21965176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{9}}}%
    \put(0.16432007,0.1000801){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{11}}}%
    \put(0.13223987,0.12924392){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{12}}}%
    \put(0.54344971,0.07383266){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.65636392,0.1281946){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{14}}}%
    \put(0.28097534,0.07383266){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.42679444,0.1000801){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{11}}}%
    \put(0.39471424,0.17590603){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{13}}}%
    \put(0.88967447,0.1281946){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{15}}}%
    \put(0.10266633,0.26615687){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(3,4)$}}}%
    \put(0.3651407,0.26615687){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(1,2)$}}}%
    \put(0.62761507,0.26615687){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(6,7)$}}}%
    \put(0.89008939,0.26615687){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(5,8)$}}}%
    \put(0.10266633,0.0036825){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(9,12)$}}}%
    \put(0.3651407,0.0036825){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(11,13)$}}}%
    \put(0.62761507,0.0036825){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(10,14)$}}}%
  \end{picture}%
\endgroup%

